PoP-Net: Pose over Parts Network for Multi-Person 3D Pose Estimation from a Depth Image

In this paper, a real-time method called PoP-Net is proposed to predict multi-person 3D poses from a depth image. PoP-Net learns to predict bottom-up part representations and top-down global poses in a single shot. Specifically, a new part-level representation, called Truncated Part Displacement Field (TPDF), is introduced which enables an explicit fusion process to unify the advantages of bottom-up part detection and global pose detection. Meanwhile, an effective mode selection scheme is introduced to automatically resolve the conflicting cases between global pose and part detections. Finally, due to the lack of high-quality depth datasets for developing multi-person 3D pose estimation, we introduce Multi-Person 3D Human Pose Dataset (MP-3DHP) as a new benchmark. MP-3DHP is designed to enable effective multi-person and background data augmentation in model training, and to evaluate 3D human pose estimators under uncontrolled multi-person scenarios. We show that PoP-Net achieves the state-of-the-art results both on MP-3DHP and on the widely used ITOP dataset, and has significant advantages in efficiency for multi-person processing. To demonstrate one of the applications of our algorithm pipeline, we also show results of virtual avatars driven by our calculated 3D joint positions. MP-3DHP Dataset and the evaluation code have been made available at: https://github.com/oppo-us-research/PoP-Net.

==> figs/3D_pose_eval.txt <==
-------------------------------------------------------------------------------------

Yolo-Pose+ mpaug-train, simple-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.990658, avg 2D error: 3.694372
     joint: neck,  PCK: 0.991477, avg 2D error: 3.245339
     joint: right_shoulder,  PCK: 0.985203, avg 2D error: 4.931488
     joint: left_shoulder,  PCK: 0.984419, avg 2D error: 5.020137
     joint: right_elbow,  PCK: 0.929051, avg 2D error: 7.546171
     joint: left_elbow,  PCK: 0.935836, avg 2D error: 7.570359
     joint: right_wrist,  PCK: 0.857182, avg 2D error: 10.683445
     joint: left_wrist,  PCK: 0.872319, avg 2D error: 10.340224
     joint: torso,  PCK: 0.992363, avg 2D error: 2.633022
     joint: right_hip,  PCK: 0.990624, avg 2D error: 3.386839
     joint: left_hip,  PCK: 0.990386, avg 2D error: 3.307084
     joint: right_knee,  PCK: 0.982033, avg 2D error: 4.748290
     joint: left_knee,  PCK: 0.980805, avg 2D error: 4.677651
     joint: right_ankle,  PCK: 0.936347, avg 2D error: 7.094086
     joint: left_ankle,  PCK: 0.932767, avg 2D error: 7.445715

     Overall: PCK: 0.956765, avg 2D error: 5.754948 


evaluating in 3D
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.984044, avg 3D error: 0.037290
     joint: neck,  PCK: 0.990079, avg 3D error: 0.032757
     joint: right_shoulder,  PCK: 0.976475, avg 3D error: 0.040725
     joint: left_shoulder,  PCK: 0.975350, avg 3D error: 0.039979
     joint: right_elbow,  PCK: 0.853772, avg 3D error: 0.062749
     joint: left_elbow,  PCK: 0.840578, avg 3D error: 0.064950
     joint: right_wrist,  PCK: 0.677236, avg 3D error: 0.092545
     joint: left_wrist,  PCK: 0.665303, avg 3D error: 0.093880
     joint: torso,  PCK: 0.993318, avg 3D error: 0.025361
     joint: right_hip,  PCK: 0.988510, avg 3D error: 0.029068
     joint: left_hip,  PCK: 0.988817, avg 3D error: 0.029056
     joint: right_knee,  PCK: 0.959088, avg 3D error: 0.040635
     joint: left_knee,  PCK: 0.961747, avg 3D error: 0.041893
     joint: right_ankle,  PCK: 0.901333, avg 3D error: 0.053937
     joint: left_ankle,  PCK: 0.900788, avg 3D error: 0.055056

     Overall: PCK: 0.910429, avg 3D error: 0.049325 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.207533
    neck,  AP: 99.383570
    right_shoulder,  AP: 98.084030
    left_shoulder,  AP: 97.837934
    right_elbow,  AP: 86.829727
    left_elbow,  AP: 88.189419
    right_wrist,  AP: 73.869958
    left_wrist,  AP: 76.303162
    torso,  AP: 99.477837
    right_hip,  AP: 99.156123
    left_hip,  AP: 99.157792
    right_knee,  AP: 97.207506
    left_knee,  AP: 96.991819
    right_ankle,  AP: 88.942090
    left_ankle,  AP: 88.499078

     Overall: AP: 92.609172

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 97.751256
    neck,  AP: 98.855019
    right_shoulder,  AP: 95.940963
    left_shoulder,  AP: 95.766612
    right_elbow,  AP: 73.199754
    left_elbow,  AP: 70.919849
    right_wrist,  AP: 46.046215
    left_wrist,  AP: 44.386172
    torso,  AP: 99.498864
    right_hip,  AP: 98.544300
    left_hip,  AP: 98.622665
    right_knee,  AP: 92.647529
    left_knee,  AP: 93.306761
    right_ankle,  AP: 81.964956
    left_ankle,  AP: 82.438548

     Overall: AP: 84.659298




-------------------------------------------------------------------------------------

Open-Pose+ mpaug-train, simple-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.991134, avg 2D error: 2.797253
     joint: neck,  PCK: 0.992668, avg 2D error: 2.658900
     joint: right_shoulder,  PCK: 0.988542, avg 2D error: 4.568820
     joint: left_shoulder,  PCK: 0.986053, avg 2D error: 4.820500
     joint: right_elbow,  PCK: 0.957477, avg 2D error: 6.233967
     joint: left_elbow,  PCK: 0.957920, avg 2D error: 6.231733
     joint: right_wrist,  PCK: 0.910350, avg 2D error: 8.322152
     joint: left_wrist,  PCK: 0.913146, avg 2D error: 8.379045
     joint: torso,  PCK: 0.993487, avg 2D error: 2.611179
     joint: right_hip,  PCK: 0.992055, avg 2D error: 3.373512
     joint: left_hip,  PCK: 0.991816, avg 2D error: 3.195171
     joint: right_knee,  PCK: 0.985610, avg 2D error: 3.807473
     joint: left_knee,  PCK: 0.987417, avg 2D error: 3.485489
     joint: right_ankle,  PCK: 0.923819, avg 2D error: 4.543141
     joint: left_ankle,  PCK: 0.928184, avg 2D error: 4.794475

     Overall: PCK: 0.966645, avg 2D error: 4.654854 


evaluating in 3D read from pose depth
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.985644, avg 3D error: 0.029681
     joint: neck,  PCK: 0.989838, avg 3D error: 0.026554
     joint: right_shoulder,  PCK: 0.962455, avg 3D error: 0.041895
     joint: left_shoulder,  PCK: 0.957477, avg 3D error: 0.041543
     joint: right_elbow,  PCK: 0.867144, avg 3D error: 0.057734
     joint: left_elbow,  PCK: 0.870384, avg 3D error: 0.058103
     joint: right_wrist,  PCK: 0.736743, avg 3D error: 0.082966
     joint: left_wrist,  PCK: 0.729003, avg 3D error: 0.084415
     joint: torso,  PCK: 0.993078, avg 3D error: 0.023419
     joint: right_hip,  PCK: 0.986837, avg 3D error: 0.030038
     joint: left_hip,  PCK: 0.986394, avg 3D error: 0.029175
     joint: right_knee,  PCK: 0.960307, avg 3D error: 0.039758
     joint: left_knee,  PCK: 0.955942, avg 3D error: 0.039787
     joint: right_ankle,  PCK: 0.877852, avg 3D error: 0.049383
     joint: left_ankle,  PCK: 0.861108, avg 3D error: 0.052399

     Overall: PCK: 0.914680, avg 3D error: 0.045790 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.549480
    neck,  AP: 99.700324
    right_shoulder,  AP: 99.131175
    left_shoulder,  AP: 98.754177
    right_elbow,  AP: 95.495181
    left_elbow,  AP: 95.503143
    right_wrist,  AP: 89.910901
    left_wrist,  AP: 90.252708
    torso,  AP: 99.790021
    right_hip,  AP: 99.499982
    left_hip,  AP: 99.479661
    right_knee,  AP: 98.808944
    left_knee,  AP: 99.042520
    right_ankle,  AP: 92.400149
    left_ankle,  AP: 92.812124

     Overall: AP: 96.675366

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 98.800225
    neck,  AP: 99.342960
    right_shoulder,  AP: 95.500004
    left_shoulder,  AP: 94.641121
    right_elbow,  AP: 83.172383
    left_elbow,  AP: 82.726373
    right_wrist,  AP: 63.817290
    left_wrist,  AP: 63.677837
    torso,  AP: 99.691431
    right_hip,  AP: 98.815726
    left_hip,  AP: 98.719511
    right_knee,  AP: 95.486493
    left_knee,  AP: 94.313375
    right_ankle,  AP: 86.043049
    left_ankle,  AP: 84.058991

     Overall: AP: 89.253785


Process finished with exit code 0


-------------------------------------------------------------------------------------

Yolo-A2J mpaug-train, simple-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.974907, avg 2D error: 3.300630
     joint: neck,  PCK: 0.974703, avg 2D error: 3.027413
     joint: right_shoulder,  PCK: 0.975282, avg 2D error: 4.086735
     joint: left_shoulder,  PCK: 0.974634, avg 2D error: 4.442338
     joint: right_elbow,  PCK: 0.945689, avg 2D error: 6.244337
     joint: left_elbow,  PCK: 0.945382, avg 2D error: 6.469331
     joint: right_wrist,  PCK: 0.901060, avg 2D error: 8.838477
     joint: left_wrist,  PCK: 0.900651, avg 2D error: 8.804907
     joint: torso,  PCK: 0.987249, avg 2D error: 2.656488
     joint: right_hip,  PCK: 0.986635, avg 2D error: 3.074969
     joint: left_hip,  PCK: 0.985885, avg 2D error: 2.982642
     joint: right_knee,  PCK: 0.971361, avg 2D error: 4.186554
     joint: left_knee,  PCK: 0.972589, avg 2D error: 4.017288
     joint: right_ankle,  PCK: 0.948314, avg 2D error: 5.527863
     joint: left_ankle,  PCK: 0.946132, avg 2D error: 5.611815

     Overall: PCK: 0.959365, avg 2D error: 4.884786 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.972248, avg 3D error: 0.035657
     joint: neck,  PCK: 0.976748, avg 3D error: 0.032670
     joint: right_shoulder,  PCK: 0.966656, avg 3D error: 0.036745
     joint: left_shoulder,  PCK: 0.962497, avg 3D error: 0.039067
     joint: right_elbow,  PCK: 0.890525, avg 3D error: 0.056392
     joint: left_elbow,  PCK: 0.890457, avg 3D error: 0.053423
     joint: right_wrist,  PCK: 0.803075, avg 3D error: 0.076849
     joint: left_wrist,  PCK: 0.789915, avg 3D error: 0.074563
     joint: torso,  PCK: 0.985578, avg 3D error: 0.032017
     joint: right_hip,  PCK: 0.977157, avg 3D error: 0.033172
     joint: left_hip,  PCK: 0.976919, avg 3D error: 0.033418
     joint: right_knee,  PCK: 0.937370, avg 3D error: 0.046116
     joint: left_knee,  PCK: 0.941802, avg 3D error: 0.043951
     joint: right_ankle,  PCK: 0.891889, avg 3D error: 0.063176
     joint: left_ankle,  PCK: 0.892707, avg 3D error: 0.058488

     Overall: PCK: 0.923703, avg 3D error: 0.047714 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 96.656390
    neck,  AP: 96.627695
    right_shoulder,  AP: 96.715682
    left_shoulder,  AP: 96.374186
    right_elbow,  AP: 90.584644
    left_elbow,  AP: 90.605469
    right_wrist,  AP: 82.289771
    left_wrist,  AP: 82.163873
    torso,  AP: 99.273895
    right_hip,  AP: 99.325591
    left_hip,  AP: 99.231086
    right_knee,  AP: 95.765062
    left_knee,  AP: 95.948257
    right_ankle,  AP: 91.226763
    left_ankle,  AP: 91.117806

     Overall: AP: 93.593745

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 95.753395
    neck,  AP: 96.715103
    right_shoulder,  AP: 94.453092
    left_shoulder,  AP: 93.541811
    right_elbow,  AP: 79.941751
    left_elbow,  AP: 79.982445
    right_wrist,  AP: 64.853835
    left_wrist,  AP: 63.086193
    torso,  AP: 98.803274
    right_hip,  AP: 97.266033
    left_hip,  AP: 97.366238
    right_knee,  AP: 89.013307
    left_knee,  AP: 89.857770
    right_ankle,  AP: 80.606570
    left_ankle,  AP: 80.830032

     Overall: AP: 86.804723


Process finished with exit code 0



-------------------------------------------------------------------------------------

PoP-Net mpaug-train, simple-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.993248, avg 2D error: 3.236727
     joint: neck,  PCK: 0.993896, avg 2D error: 2.825123
     joint: right_shoulder,  PCK: 0.990759, avg 2D error: 4.666042
     joint: left_shoulder,  PCK: 0.991066, avg 2D error: 4.639574
     joint: right_elbow,  PCK: 0.953725, avg 2D error: 6.599549
     joint: left_elbow,  PCK: 0.953112, avg 2D error: 6.852397
     joint: right_wrist,  PCK: 0.897425, avg 2D error: 9.564969
     joint: left_wrist,  PCK: 0.901756, avg 2D error: 9.117330
     joint: torso,  PCK: 0.995908, avg 2D error: 2.391398
     joint: right_hip,  PCK: 0.994714, avg 2D error: 3.077389
     joint: left_hip,  PCK: 0.993725, avg 2D error: 2.907879
     joint: right_knee,  PCK: 0.987690, avg 2D error: 3.964475
     joint: left_knee,  PCK: 0.985269, avg 2D error: 3.898777
     joint: right_ankle,  PCK: 0.947656, avg 2D error: 6.019133
     joint: left_ankle,  PCK: 0.942472, avg 2D error: 6.235476

     Overall: PCK: 0.968161, avg 2D error: 5.066416 


evaluating in 2D aligned PCKh-0.5...
     joint: head,  PCK: 0.994714, avg 2D error: 2.847496
     joint: neck,  PCK: 0.995601, avg 2D error: 2.428309
     joint: right_shoulder,  PCK: 0.992055, avg 2D error: 4.200919
     joint: left_shoulder,  PCK: 0.991918, avg 2D error: 4.393021
     joint: right_elbow,  PCK: 0.963137, avg 2D error: 5.998937
     joint: left_elbow,  PCK: 0.963444, avg 2D error: 6.017836
     joint: right_wrist,  PCK: 0.917477, avg 2D error: 8.336454
     joint: left_wrist,  PCK: 0.925217, avg 2D error: 7.842636
     joint: torso,  PCK: 0.996147, avg 2D error: 2.396336
     joint: right_hip,  PCK: 0.994544, avg 2D error: 3.015571
     joint: left_hip,  PCK: 0.994373, avg 2D error: 2.940637
     joint: right_knee,  PCK: 0.989020, avg 2D error: 3.293119
     joint: left_knee,  PCK: 0.987894, avg 2D error: 3.170069
     joint: right_ankle,  PCK: 0.985030, avg 2D error: 4.417791
     joint: left_ankle,  PCK: 0.982609, avg 2D error: 4.763678

     Overall: PCK: 0.978212, avg 2D error: 4.404187 


evaluating in 3D aligned result read from Z map
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.997306, avg 3D error: 0.024014
     joint: neck,  PCK: 0.998159, avg 3D error: 0.020840
     joint: right_shoulder,  PCK: 0.990384, avg 3D error: 0.032771
     joint: left_shoulder,  PCK: 0.987962, avg 3D error: 0.032235
     joint: right_elbow,  PCK: 0.910350, avg 3D error: 0.050942
     joint: left_elbow,  PCK: 0.901176, avg 3D error: 0.051445
     joint: right_wrist,  PCK: 0.778585, avg 3D error: 0.076936
     joint: left_wrist,  PCK: 0.782813, avg 3D error: 0.075254
     joint: torso,  PCK: 0.997783, avg 3D error: 0.026815
     joint: right_hip,  PCK: 0.995703, avg 3D error: 0.030608
     joint: left_hip,  PCK: 0.996010, avg 3D error: 0.025847
     joint: right_knee,  PCK: 0.978107, avg 3D error: 0.032798
     joint: left_knee,  PCK: 0.979267, avg 3D error: 0.032178
     joint: right_ankle,  PCK: 0.954203, avg 3D error: 0.043889
     joint: left_ankle,  PCK: 0.952600, avg 3D error: 0.043992

     Overall: PCK: 0.946694, avg 3D error: 0.040038 


evaluating in 3D read from Z map given perfect 2d
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.999250, avg 3D error: 0.018079
     joint: neck,  PCK: 0.999864, avg 3D error: 0.015668
     joint: right_shoulder,  PCK: 0.994271, avg 3D error: 0.023066
     joint: left_shoulder,  PCK: 0.993419, avg 3D error: 0.021706
     joint: right_elbow,  PCK: 0.937016, avg 3D error: 0.037833
     joint: left_elbow,  PCK: 0.930332, avg 3D error: 0.038520
     joint: right_wrist,  PCK: 0.828269, avg 3D error: 0.063624
     joint: left_wrist,  PCK: 0.824825, avg 3D error: 0.063363
     joint: torso,  PCK: 0.999454, avg 3D error: 0.022307
     joint: right_hip,  PCK: 0.999045, avg 3D error: 0.024509
     joint: left_hip,  PCK: 0.998841, avg 3D error: 0.019234
     joint: right_knee,  PCK: 0.984109, avg 3D error: 0.026408
     joint: left_knee,  PCK: 0.988031, avg 3D error: 0.025771
     joint: right_ankle,  PCK: 0.928321, avg 3D error: 0.044773
     joint: left_ankle,  PCK: 0.931253, avg 3D error: 0.044103

     Overall: PCK: 0.955753, avg 3D error: 0.032598 

2d poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.508122
    neck,  AP: 99.530847
    right_shoulder,  AP: 98.948762
    left_shoulder,  AP: 98.792231
    right_elbow,  AP: 94.411813
    left_elbow,  AP: 94.085829
    right_wrist,  AP: 87.466531
    left_wrist,  AP: 87.697331
    torso,  AP: 99.776777
    right_hip,  AP: 99.587500
    left_hip,  AP: 99.442712
    right_knee,  AP: 98.791120
    left_knee,  AP: 98.408164
    right_ankle,  AP: 94.135788
    left_ankle,  AP: 93.613970

     Overall: AP: 96.279833

2d aligned poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.610256
    neck,  AP: 99.648948
    right_shoulder,  AP: 99.031926
    left_shoulder,  AP: 98.847540
    right_elbow,  AP: 95.458614
    left_elbow,  AP: 95.460056
    right_wrist,  AP: 89.871396
    left_wrist,  AP: 90.709879
    torso,  AP: 99.725984
    right_hip,  AP: 99.485973
    left_hip,  AP: 99.439731
    right_knee,  AP: 98.863847
    left_knee,  AP: 98.659814
    right_ankle,  AP: 98.243489
    left_ankle,  AP: 97.985439

     Overall: AP: 97.402860

3d aligned poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 99.851033
    neck,  AP: 99.975427
    right_shoulder,  AP: 98.767677
    left_shoulder,  AP: 98.423203
    right_elbow,  AP: 87.876791
    left_elbow,  AP: 86.423496
    right_wrist,  AP: 67.769488
    left_wrist,  AP: 67.979996
    torso,  AP: 99.922839
    right_hip,  AP: 99.618101
    left_hip,  AP: 99.601223
    right_knee,  AP: 97.531556
    left_knee,  AP: 97.517849
    right_ankle,  AP: 93.827016
    left_ankle,  AP: 93.752191

     Overall: AP: 92.589192

3d upper limit poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 99.881251
    neck,  AP: 99.977624
    right_shoulder,  AP: 99.101206
    left_shoulder,  AP: 98.844128
    right_elbow,  AP: 89.114736
    left_elbow,  AP: 86.892746
    right_wrist,  AP: 70.525492
    left_wrist,  AP: 69.767443
    torso,  AP: 99.903135
    right_hip,  AP: 99.835488
    left_hip,  AP: 99.785351
    right_knee,  AP: 97.064891
    left_knee,  AP: 97.642010
    right_ankle,  AP: 93.212221
    left_ankle,  AP: 94.386872

     Overall: AP: 93.062306


Process finished with exit code 0



-------------------------------------------------------------------------------------

Yolo-Pose+ mpaug-train, bgaug-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.990965, avg 2D error: 3.728345
     joint: neck,  PCK: 0.991613, avg 2D error: 3.285838
     joint: right_shoulder,  PCK: 0.984999, avg 2D error: 5.108839
     joint: left_shoulder,  PCK: 0.984419, avg 2D error: 5.066001
     joint: right_elbow,  PCK: 0.931983, avg 2D error: 7.674910
     joint: left_elbow,  PCK: 0.935018, avg 2D error: 7.754661
     joint: right_wrist,  PCK: 0.854011, avg 2D error: 10.819258
     joint: left_wrist,  PCK: 0.862535, avg 2D error: 10.646863
     joint: torso,  PCK: 0.992295, avg 2D error: 2.747663
     joint: right_hip,  PCK: 0.990420, avg 2D error: 3.562725
     joint: left_hip,  PCK: 0.990454, avg 2D error: 3.496962
     joint: right_knee,  PCK: 0.981487, avg 2D error: 4.968649
     joint: left_knee,  PCK: 0.980703, avg 2D error: 4.937223
     joint: right_ankle,  PCK: 0.934063, avg 2D error: 7.340236
     joint: left_ankle,  PCK: 0.929085, avg 2D error: 7.524087

     Overall: PCK: 0.955603, avg 2D error: 5.910817 


evaluating in 3D
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.976100, avg 3D error: 0.040883
     joint: neck,  PCK: 0.985476, avg 3D error: 0.036027
     joint: right_shoulder,  PCK: 0.970270, avg 3D error: 0.043539
     joint: left_shoulder,  PCK: 0.964781, avg 3D error: 0.042879
     joint: right_elbow,  PCK: 0.849068, avg 3D error: 0.064013
     joint: left_elbow,  PCK: 0.833487, avg 3D error: 0.066648
     joint: right_wrist,  PCK: 0.670076, avg 3D error: 0.093354
     joint: left_wrist,  PCK: 0.657495, avg 3D error: 0.095375
     joint: torso,  PCK: 0.991511, avg 3D error: 0.027815
     joint: right_hip,  PCK: 0.985510, avg 3D error: 0.031463
     joint: left_hip,  PCK: 0.986022, avg 3D error: 0.031840
     joint: right_knee,  PCK: 0.956156, avg 3D error: 0.043287
     joint: left_knee,  PCK: 0.955917, avg 3D error: 0.044045
     joint: right_ankle,  PCK: 0.887491, avg 3D error: 0.058358
     joint: left_ankle,  PCK: 0.889264, avg 3D error: 0.057211

     Overall: PCK: 0.903908, avg 3D error: 0.051782 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.186162
    neck,  AP: 99.311988
    right_shoulder,  AP: 97.814483
    left_shoulder,  AP: 97.681825
    right_elbow,  AP: 87.218913
    left_elbow,  AP: 87.930065
    right_wrist,  AP: 73.174287
    left_wrist,  AP: 74.672972
    torso,  AP: 99.371784
    right_hip,  AP: 99.030221
    left_hip,  AP: 99.047695
    right_knee,  AP: 97.016635
    left_knee,  AP: 96.882621
    right_ankle,  AP: 88.238726
    left_ankle,  AP: 87.595435

     Overall: AP: 92.278254

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 95.981417
    neck,  AP: 97.833563
    right_shoulder,  AP: 94.596104
    left_shoulder,  AP: 93.591659
    right_elbow,  AP: 72.331731
    left_elbow,  AP: 69.697386
    right_wrist,  AP: 44.984233
    left_wrist,  AP: 43.370826
    torso,  AP: 99.041714
    right_hip,  AP: 97.808090
    left_hip,  AP: 97.920561
    right_knee,  AP: 91.965411
    left_knee,  AP: 92.007872
    right_ankle,  AP: 79.270647
    left_ankle,  AP: 79.926554

     Overall: AP: 83.355184


-------------------------------------------------------------------------------------

Open-Pose+ mpaug-train, bgaug-test

evaluating in 3D read from pose depth
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.976368, avg 3D error: 0.034054
     joint: neck,  PCK: 0.985507, avg 3D error: 0.030077
     joint: right_shoulder,  PCK: 0.960102, avg 3D error: 0.041200
     joint: left_shoulder,  PCK: 0.949054, avg 3D error: 0.044675
     joint: right_elbow,  PCK: 0.862234, avg 3D error: 0.059150
     joint: left_elbow,  PCK: 0.854834, avg 3D error: 0.061275
     joint: right_wrist,  PCK: 0.727877, avg 3D error: 0.084918
     joint: left_wrist,  PCK: 0.721535, avg 3D error: 0.085672
     joint: torso,  PCK: 0.993009, avg 3D error: 0.024949
     joint: right_hip,  PCK: 0.984143, avg 3D error: 0.031271
     joint: left_hip,  PCK: 0.984177, avg 3D error: 0.031041
     joint: right_knee,  PCK: 0.963751, avg 3D error: 0.038423
     joint: left_knee,  PCK: 0.961262, avg 3D error: 0.038732
     joint: right_ankle,  PCK: 0.872293, avg 3D error: 0.048427
     joint: left_ankle,  PCK: 0.876044, avg 3D error: 0.049213

     Overall: PCK: 0.911479, avg 3D error: 0.046872 


evaluating in 3D read from pose depth given perfect 2d
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.979335, avg 3D error: 0.030425
     joint: neck,  PCK: 0.985882, avg 3D error: 0.029144
     joint: right_shoulder,  PCK: 0.953078, avg 3D error: 0.037233
     joint: left_shoulder,  PCK: 0.945848, avg 3D error: 0.039658
     joint: right_elbow,  PCK: 0.870281, avg 3D error: 0.052525
     joint: left_elbow,  PCK: 0.850026, avg 3D error: 0.056040
     joint: right_wrist,  PCK: 0.741858, avg 3D error: 0.080347
     joint: left_wrist,  PCK: 0.735891, avg 3D error: 0.079749
     joint: torso,  PCK: 0.994135, avg 3D error: 0.021932
     joint: right_hip,  PCK: 0.984689, avg 3D error: 0.027753
     joint: left_hip,  PCK: 0.979812, avg 3D error: 0.029103
     joint: right_knee,  PCK: 0.951679, avg 3D error: 0.038205
     joint: left_knee,  PCK: 0.959352, avg 3D error: 0.037043
     joint: right_ankle,  PCK: 0.907894, avg 3D error: 0.049749
     joint: left_ankle,  PCK: 0.900631, avg 3D error: 0.053535

     Overall: PCK: 0.916026, avg 3D error: 0.044163 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.611923
    neck,  AP: 99.676160
    right_shoulder,  AP: 99.101894
    left_shoulder,  AP: 98.763759
    right_elbow,  AP: 95.780728
    left_elbow,  AP: 96.163261
    right_wrist,  AP: 90.554207
    left_wrist,  AP: 91.017932
    torso,  AP: 99.811342
    right_hip,  AP: 99.454874
    left_hip,  AP: 99.484915
    right_knee,  AP: 98.975602
    left_knee,  AP: 99.197776
    right_ankle,  AP: 92.319439
    left_ankle,  AP: 93.010729

     Overall: AP: 96.861636

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 97.220791
    neck,  AP: 98.651767
    right_shoulder,  AP: 95.193758
    left_shoulder,  AP: 93.194695
    right_elbow,  AP: 81.544185
    left_elbow,  AP: 79.529298
    right_wrist,  AP: 62.453479
    left_wrist,  AP: 61.290816
    torso,  AP: 99.556237
    right_hip,  AP: 98.251631
    left_hip,  AP: 98.171078
    right_knee,  AP: 95.765226
    left_knee,  AP: 95.068499
    right_ankle,  AP: 85.448319
    left_ankle,  AP: 85.597617

     Overall: AP: 88.462493


-------------------------------------------------------------------------------------

A2J mpaug-train, bgaug-test


evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.975248, avg 2D error: 3.563081
     joint: neck,  PCK: 0.975725, avg 2D error: 3.285823
     joint: right_shoulder,  PCK: 0.976919, avg 2D error: 4.312550
     joint: left_shoulder,  PCK: 0.974975, avg 2D error: 4.509509
     joint: right_elbow,  PCK: 0.954008, avg 2D error: 6.141309
     joint: left_elbow,  PCK: 0.953155, avg 2D error: 6.366242
     joint: right_wrist,  PCK: 0.913368, avg 2D error: 8.390554
     joint: left_wrist,  PCK: 0.912413, avg 2D error: 8.455910
     joint: torso,  PCK: 0.989397, avg 2D error: 2.777348
     joint: right_hip,  PCK: 0.990011, avg 2D error: 3.178384
     joint: left_hip,  PCK: 0.988885, avg 2D error: 3.038579
     joint: right_knee,  PCK: 0.975555, avg 2D error: 4.124383
     joint: left_knee,  PCK: 0.975316, avg 2D error: 4.094848
     joint: right_ankle,  PCK: 0.952064, avg 2D error: 5.218106
     joint: left_ankle,  PCK: 0.950530, avg 2D error: 5.341815

     Overall: PCK: 0.963838, avg 2D error: 4.853229 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.973100, avg 3D error: 0.036996
     joint: neck,  PCK: 0.977191, avg 3D error: 0.034624
     joint: right_shoulder,  PCK: 0.964065, avg 3D error: 0.038737
     joint: left_shoulder,  PCK: 0.960076, avg 3D error: 0.039927
     joint: right_elbow,  PCK: 0.896492, avg 3D error: 0.055283
     joint: left_elbow,  PCK: 0.894992, avg 3D error: 0.053318
     joint: right_wrist,  PCK: 0.807235, avg 3D error: 0.074586
     joint: left_wrist,  PCK: 0.795438, avg 3D error: 0.074135
     joint: torso,  PCK: 0.986533, avg 3D error: 0.034250
     joint: right_hip,  PCK: 0.973918, avg 3D error: 0.035539
     joint: left_hip,  PCK: 0.975316, avg 3D error: 0.035455
     joint: right_knee,  PCK: 0.939450, avg 3D error: 0.043497
     joint: left_knee,  PCK: 0.943098, avg 3D error: 0.043056
     joint: right_ankle,  PCK: 0.909447, avg 3D error: 0.057199
     joint: left_ankle,  PCK: 0.908493, avg 3D error: 0.055797

     Overall: PCK: 0.926990, avg 3D error: 0.047493 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 96.435614
    neck,  AP: 96.485268
    right_shoulder,  AP: 96.647782
    left_shoulder,  AP: 96.153730
    right_elbow,  AP: 91.725886
    left_elbow,  AP: 91.711560
    right_wrist,  AP: 84.079640
    left_wrist,  AP: 83.878407
    torso,  AP: 99.113169
    right_hip,  AP: 99.237967
    left_hip,  AP: 99.091159
    right_knee,  AP: 96.283234
    left_knee,  AP: 96.278591
    right_ankle,  AP: 91.890610
    left_ankle,  AP: 91.762529

     Overall: AP: 94.051676

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 95.557547
    neck,  AP: 96.495561
    right_shoulder,  AP: 93.509678
    left_shoulder,  AP: 92.774407
    right_elbow,  AP: 80.678901
    left_elbow,  AP: 80.446453
    right_wrist,  AP: 65.416509
    left_wrist,  AP: 63.661641
    torso,  AP: 98.377964
    right_hip,  AP: 96.113447
    left_hip,  AP: 96.513725
    right_knee,  AP: 89.194465
    left_knee,  AP: 90.149825
    right_ankle,  AP: 83.462863
    left_ankle,  AP: 83.657128

     Overall: AP: 87.067341

-------------------------------------------------------------------------------------

PoP-Net mpaug-train, bgaug-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.995021, avg 2D error: 3.340313
     joint: neck,  PCK: 0.996113, avg 2D error: 2.915850
     joint: right_shoulder,  PCK: 0.991577, avg 2D error: 4.781600
     joint: left_shoulder,  PCK: 0.992873, avg 2D error: 4.583063
     joint: right_elbow,  PCK: 0.959318, avg 2D error: 6.522708
     joint: left_elbow,  PCK: 0.956726, avg 2D error: 6.740608
     joint: right_wrist,  PCK: 0.901313, avg 2D error: 9.489953
     joint: left_wrist,  PCK: 0.908338, avg 2D error: 8.916412
     joint: torso,  PCK: 0.997306, avg 2D error: 2.365583
     joint: right_hip,  PCK: 0.995703, avg 2D error: 3.031826
     joint: left_hip,  PCK: 0.995567, avg 2D error: 2.877162
     joint: right_knee,  PCK: 0.989395, avg 2D error: 3.911681
     joint: left_knee,  PCK: 0.988986, avg 2D error: 3.801319
     joint: right_ankle,  PCK: 0.945610, avg 2D error: 6.077590
     joint: left_ankle,  PCK: 0.942336, avg 2D error: 6.125763

     Overall: PCK: 0.970412, avg 2D error: 5.032095 


evaluating in 2D aligned PCKh-0.5...
     joint: head,  PCK: 0.996317, avg 2D error: 2.680426
     joint: neck,  PCK: 0.997340, avg 2D error: 2.352535
     joint: right_shoulder,  PCK: 0.994101, avg 2D error: 4.018249
     joint: left_shoulder,  PCK: 0.993725, avg 2D error: 4.267641
     joint: right_elbow,  PCK: 0.968218, avg 2D error: 5.791833
     joint: left_elbow,  PCK: 0.968730, avg 2D error: 5.894944
     joint: right_wrist,  PCK: 0.924910, avg 2D error: 8.105692
     joint: left_wrist,  PCK: 0.931935, avg 2D error: 7.653765
     joint: torso,  PCK: 0.997374, avg 2D error: 2.423896
     joint: right_hip,  PCK: 0.996010, avg 2D error: 2.963159
     joint: left_hip,  PCK: 0.995840, avg 2D error: 2.856659
     joint: right_knee,  PCK: 0.991304, avg 2D error: 3.176488
     joint: left_knee,  PCK: 0.991986, avg 2D error: 3.114253
     joint: right_ankle,  PCK: 0.988201, avg 2D error: 4.380424
     joint: left_ankle,  PCK: 0.987315, avg 2D error: 4.618265

     Overall: PCK: 0.981554, avg 2D error: 4.286549 


evaluating in 3D aligned result read from Z map
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.997818, avg 3D error: 0.025000
     joint: neck,  PCK: 0.999011, avg 3D error: 0.021602
     joint: right_shoulder,  PCK: 0.988406, avg 3D error: 0.032679
     joint: left_shoulder,  PCK: 0.985507, avg 3D error: 0.033162
     joint: right_elbow,  PCK: 0.909156, avg 3D error: 0.050671
     joint: left_elbow,  PCK: 0.900767, avg 3D error: 0.053253
     joint: right_wrist,  PCK: 0.777630, avg 3D error: 0.077384
     joint: left_wrist,  PCK: 0.779676, avg 3D error: 0.075755
     joint: torso,  PCK: 0.998909, avg 3D error: 0.023963
     joint: right_hip,  PCK: 0.996454, avg 3D error: 0.027988
     joint: left_hip,  PCK: 0.996283, avg 3D error: 0.024478
     joint: right_knee,  PCK: 0.979165, avg 3D error: 0.030420
     joint: left_knee,  PCK: 0.984723, avg 3D error: 0.032705
     joint: right_ankle,  PCK: 0.956454, avg 3D error: 0.042037
     joint: left_ankle,  PCK: 0.958465, avg 3D error: 0.041194

     Overall: PCK: 0.947228, avg 3D error: 0.039486 


evaluating in 3D read from Z map given perfect 2d
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.998431, avg 3D error: 0.019666
     joint: neck,  PCK: 0.999523, avg 3D error: 0.016749
     joint: right_shoulder,  PCK: 0.991407, avg 3D error: 0.023884
     joint: left_shoulder,  PCK: 0.990281, avg 3D error: 0.023511
     joint: right_elbow,  PCK: 0.932856, avg 3D error: 0.038954
     joint: left_elbow,  PCK: 0.924467, avg 3D error: 0.041027
     joint: right_wrist,  PCK: 0.822370, avg 3D error: 0.064902
     joint: left_wrist,  PCK: 0.820119, avg 3D error: 0.063142
     joint: torso,  PCK: 0.999386, avg 3D error: 0.018906
     joint: right_hip,  PCK: 0.998295, avg 3D error: 0.021646
     joint: left_hip,  PCK: 0.997715, avg 3D error: 0.017870
     joint: right_knee,  PCK: 0.983052, avg 3D error: 0.023995
     joint: left_knee,  PCK: 0.989395, avg 3D error: 0.026563
     joint: right_ankle,  PCK: 0.917477, avg 3D error: 0.049751
     joint: left_ankle,  PCK: 0.927980, avg 3D error: 0.045600

     Overall: PCK: 0.952850, avg 3D error: 0.033078 

2d poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.520085
    neck,  AP: 99.606988
    right_shoulder,  AP: 98.903628
    left_shoulder,  AP: 98.899102
    right_elbow,  AP: 94.951238
    left_elbow,  AP: 94.516745
    right_wrist,  AP: 87.723047
    left_wrist,  AP: 88.585741
    torso,  AP: 99.790216
    right_hip,  AP: 99.532534
    left_hip,  AP: 99.498608
    right_knee,  AP: 98.875602
    left_knee,  AP: 98.745419
    right_ankle,  AP: 93.899685
    left_ankle,  AP: 93.731514

     Overall: AP: 96.452010

2d aligned poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 99.609836
    neck,  AP: 99.685674
    right_shoulder,  AP: 99.196334
    left_shoulder,  AP: 98.975470
    right_elbow,  AP: 95.944952
    left_elbow,  AP: 95.998904
    right_wrist,  AP: 90.584122
    left_wrist,  AP: 91.421717
    torso,  AP: 99.729898
    right_hip,  AP: 99.500359
    left_hip,  AP: 99.480866
    right_knee,  AP: 99.037848
    left_knee,  AP: 99.028094
    right_ankle,  AP: 98.528529
    left_ankle,  AP: 98.458996

     Overall: AP: 97.678773

3d aligned poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 99.707454
    neck,  AP: 99.903248
    right_shoulder,  AP: 98.240422
    left_shoulder,  AP: 97.765110
    right_elbow,  AP: 87.291630
    left_elbow,  AP: 85.910370
    right_wrist,  AP: 67.156956
    left_wrist,  AP: 67.176568
    torso,  AP: 99.894499
    right_hip,  AP: 99.535621
    left_hip,  AP: 99.475790
    right_knee,  AP: 97.545530
    left_knee,  AP: 98.124754
    right_ankle,  AP: 93.963493
    left_ankle,  AP: 94.279998

     Overall: AP: 92.398096

3d upper limit poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 99.697158
    neck,  AP: 99.910795
    right_shoulder,  AP: 98.431386
    left_shoulder,  AP: 98.221967
    right_elbow,  AP: 88.091691
    left_elbow,  AP: 85.848697
    right_wrist,  AP: 69.863468
    left_wrist,  AP: 68.735416
    torso,  AP: 99.881641
    right_hip,  AP: 99.698187
    left_hip,  AP: 99.578507
    right_knee,  AP: 97.009462
    left_knee,  AP: 97.974352
    right_ankle,  AP: 92.964796
    left_ankle,  AP: 94.346785

     Overall: AP: 92.683621


Process finished with exit code 0




-------------------------------------------------------------------------------------

Yolo-Pose+ mpaug-train, mpaug-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.941037, avg 2D error: 4.528694
     joint: neck,  PCK: 0.945659, avg 2D error: 4.016747
     joint: right_shoulder,  PCK: 0.931264, avg 2D error: 5.775230
     joint: left_shoulder,  PCK: 0.925916, avg 2D error: 5.810566
     joint: right_elbow,  PCK: 0.854605, avg 2D error: 8.597129
     joint: left_elbow,  PCK: 0.851238, avg 2D error: 8.691708
     joint: right_wrist,  PCK: 0.735820, avg 2D error: 12.563570
     joint: left_wrist,  PCK: 0.751535, avg 2D error: 12.148146
     joint: torso,  PCK: 0.951469, avg 2D error: 3.314791
     joint: right_hip,  PCK: 0.946055, avg 2D error: 4.054513
     joint: left_hip,  PCK: 0.944866, avg 2D error: 4.024689
     joint: right_knee,  PCK: 0.931264, avg 2D error: 5.371010
     joint: left_knee,  PCK: 0.925718, avg 2D error: 5.523236
     joint: right_ankle,  PCK: 0.720238, avg 2D error: 11.779323
     joint: left_ankle,  PCK: 0.717663, avg 2D error: 11.993807

     Overall: PCK: 0.871623, avg 2D error: 7.212877 


evaluating in 3D
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.884714, avg 3D error: 0.053919
     joint: neck,  PCK: 0.904721, avg 3D error: 0.048511
     joint: right_shoulder,  PCK: 0.873225, avg 3D error: 0.057605
     joint: left_shoulder,  PCK: 0.863123, avg 3D error: 0.058856
     joint: right_elbow,  PCK: 0.702740, avg 3D error: 0.087160
     joint: left_elbow,  PCK: 0.683592, avg 3D error: 0.090779
     joint: right_wrist,  PCK: 0.515021, avg 3D error: 0.125771
     joint: left_wrist,  PCK: 0.504325, avg 3D error: 0.128708
     joint: torso,  PCK: 0.922615, avg 3D error: 0.041306
     joint: right_hip,  PCK: 0.906504, avg 3D error: 0.046308
     joint: left_hip,  PCK: 0.905579, avg 3D error: 0.046471
     joint: right_knee,  PCK: 0.846550, avg 3D error: 0.061319
     joint: left_knee,  PCK: 0.843843, avg 3D error: 0.061240
     joint: right_ankle,  PCK: 0.643909, avg 3D error: 0.097673
     joint: left_ankle,  PCK: 0.648663, avg 3D error: 0.096353

     Overall: PCK: 0.776608, avg 3D error: 0.073465 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 92.514025
    neck,  AP: 93.425445
    right_shoulder,  AP: 89.822613
    left_shoulder,  AP: 88.715162
    right_elbow,  AP: 75.489316
    left_elbow,  AP: 74.821869
    right_wrist,  AP: 55.924457
    left_wrist,  AP: 58.272790
    torso,  AP: 94.384937
    right_hip,  AP: 92.817402
    left_hip,  AP: 93.044642
    right_knee,  AP: 89.986885
    left_knee,  AP: 89.100454
    right_ankle,  AP: 54.973404
    left_ankle,  AP: 54.616948

     Overall: AP: 79.860690

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 82.063350
    neck,  AP: 85.766806
    right_shoulder,  AP: 79.314120
    left_shoulder,  AP: 77.386860
    right_elbow,  AP: 51.204343
    left_elbow,  AP: 48.408067
    right_wrist,  AP: 27.488552
    left_wrist,  AP: 26.352651
    torso,  AP: 89.081312
    right_hip,  AP: 85.628668
    left_hip,  AP: 85.621007
    right_knee,  AP: 74.751954
    left_knee,  AP: 74.300259
    right_ankle,  AP: 43.923474
    left_ankle,  AP: 44.767280

     Overall: AP: 65.070580

-------------------------------------------------------------------------------------

Open-Pose+ mpaug-train, mpaug-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.931315, avg 2D error: 3.657746
     joint: neck,  PCK: 0.937595, avg 2D error: 3.440665
     joint: right_shoulder,  PCK: 0.902823, avg 2D error: 5.340764
     joint: left_shoulder,  PCK: 0.911549, avg 2D error: 5.519170
     joint: right_elbow,  PCK: 0.844252, avg 2D error: 7.741030
     joint: left_elbow,  PCK: 0.863225, avg 2D error: 7.464992
     joint: right_wrist,  PCK: 0.778211, avg 2D error: 10.383411
     joint: left_wrist,  PCK: 0.794672, avg 2D error: 10.088399
     joint: torso,  PCK: 0.937529, avg 2D error: 3.521904
     joint: right_hip,  PCK: 0.926555, avg 2D error: 4.067762
     joint: left_hip,  PCK: 0.931447, avg 2D error: 3.893488
     joint: right_knee,  PCK: 0.912276, avg 2D error: 4.613367
     joint: left_knee,  PCK: 0.922390, avg 2D error: 4.417047
     joint: right_ankle,  PCK: 0.852912, avg 2D error: 5.276574
     joint: left_ankle,  PCK: 0.864349, avg 2D error: 5.593147

     Overall: PCK: 0.887407, avg 2D error: 5.667964 


evaluating in 3D read from pose depth
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.879950, avg 3D error: 0.049902
     joint: neck,  PCK: 0.890593, avg 3D error: 0.047028
     joint: right_shoulder,  PCK: 0.788788, avg 3D error: 0.069452
     joint: left_shoulder,  PCK: 0.815297, avg 3D error: 0.067691
     joint: right_elbow,  PCK: 0.651154, avg 3D error: 0.099932
     joint: left_elbow,  PCK: 0.671911, avg 3D error: 0.096115
     joint: right_wrist,  PCK: 0.537582, avg 3D error: 0.128205
     joint: left_wrist,  PCK: 0.546110, avg 3D error: 0.125737
     joint: torso,  PCK: 0.894758, avg 3D error: 0.045739
     joint: right_hip,  PCK: 0.857011, avg 3D error: 0.055593
     joint: left_hip,  PCK: 0.864481, avg 3D error: 0.053992
     joint: right_knee,  PCK: 0.778476, avg 3D error: 0.073763
     joint: left_knee,  PCK: 0.830370, avg 3D error: 0.064518
     joint: right_ankle,  PCK: 0.716335, avg 3D error: 0.080702
     joint: left_ankle,  PCK: 0.745224, avg 3D error: 0.075136

     Overall: PCK: 0.764536, avg 3D error: 0.075567 


2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 93.552312
    neck,  AP: 94.320004
    right_shoulder,  AP: 87.762476
    left_shoulder,  AP: 89.728406
    right_elbow,  AP: 79.657891
    left_elbow,  AP: 83.394596
    right_wrist,  AP: 72.068679
    left_wrist,  AP: 75.032284
    torso,  AP: 94.154410
    right_hip,  AP: 91.933471
    left_hip,  AP: 92.975257
    right_knee,  AP: 89.823690
    left_knee,  AP: 91.938104
    right_ankle,  AP: 83.081898
    left_ankle,  AP: 84.907306

     Overall: AP: 86.955385

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 84.048294
    neck,  AP: 85.906597
    right_shoulder,  AP: 68.061755
    left_shoulder,  AP: 73.327196
    right_elbow,  AP: 48.742171
    left_elbow,  AP: 51.891279
    right_wrist,  AP: 35.976576
    left_wrist,  AP: 37.327523
    torso,  AP: 86.207588
    right_hip,  AP: 80.256465
    left_hip,  AP: 80.976170
    right_knee,  AP: 66.817458
    left_knee,  AP: 76.167335
    right_ankle,  AP: 60.053159
    left_ankle,  AP: 64.844352

     Overall: AP: 66.706928

-------------------------------------------------------------------------------------

PoP-Net mpaug-train, mpaug-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.956766, avg 2D error: 3.990085
     joint: neck,  PCK: 0.959080, avg 2D error: 3.518410
     joint: right_shoulder,  PCK: 0.951147, avg 2D error: 5.238114
     joint: left_shoulder,  PCK: 0.943677, avg 2D error: 5.273470
     joint: right_elbow,  PCK: 0.892510, avg 2D error: 7.437887
     joint: left_elbow,  PCK: 0.889866, avg 2D error: 7.685646
     joint: right_wrist,  PCK: 0.799431, avg 2D error: 10.906259
     joint: left_wrist,  PCK: 0.806637, avg 2D error: 10.598569
     joint: torso,  PCK: 0.963773, avg 2D error: 2.924347
     joint: right_hip,  PCK: 0.959939, avg 2D error: 3.631417
     joint: left_hip,  PCK: 0.958220, avg 2D error: 3.543063
     joint: right_knee,  PCK: 0.949693, avg 2D error: 4.599186
     joint: left_knee,  PCK: 0.944338, avg 2D error: 4.694839
     joint: right_ankle,  PCK: 0.747075, avg 2D error: 10.759200
     joint: left_ankle,  PCK: 0.749587, avg 2D error: 10.826289

     Overall: PCK: 0.898116, avg 2D error: 6.375119 


evaluating in 2D aligned PCKh-0.5...
     joint: head,  PCK: 0.937727, avg 2D error: 3.903168
     joint: neck,  PCK: 0.940702, avg 2D error: 3.483061
     joint: right_shoulder,  PCK: 0.918292, avg 2D error: 5.386335
     joint: left_shoulder,  PCK: 0.924308, avg 2D error: 5.483856
     joint: right_elbow,  PCK: 0.884048, avg 2D error: 7.274344
     joint: left_elbow,  PCK: 0.892180, avg 2D error: 7.210627
     joint: right_wrist,  PCK: 0.823230, avg 2D error: 9.953183
     joint: left_wrist,  PCK: 0.841211, avg 2D error: 9.430122
     joint: torso,  PCK: 0.939314, avg 2D error: 3.519834
     joint: right_hip,  PCK: 0.927348, avg 2D error: 4.240202
     joint: left_hip,  PCK: 0.933629, avg 2D error: 3.984235
     joint: right_knee,  PCK: 0.923514, avg 2D error: 4.609284
     joint: left_knee,  PCK: 0.927150, avg 2D error: 4.399504
     joint: right_ankle,  PCK: 0.884379, avg 2D error: 6.958431
     joint: left_ankle,  PCK: 0.894295, avg 2D error: 6.826041

     Overall: PCK: 0.906088, avg 2D error: 5.777482 


evaluating in 3D aligned result read from Z map
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.904608, avg 3D error: 0.045527
     joint: neck,  PCK: 0.908508, avg 3D error: 0.042590
     joint: right_shoulder,  PCK: 0.842269, avg 3D error: 0.060733
     joint: left_shoulder,  PCK: 0.866861, avg 3D error: 0.057143
     joint: right_elbow,  PCK: 0.726053, avg 3D error: 0.086091
     joint: left_elbow,  PCK: 0.741852, avg 3D error: 0.082572
     joint: right_wrist,  PCK: 0.599061, avg 3D error: 0.117974
     joint: left_wrist,  PCK: 0.603887, avg 3D error: 0.114651
     joint: torso,  PCK: 0.897600, avg 3D error: 0.048121
     joint: right_hip,  PCK: 0.857606, avg 3D error: 0.059291
     joint: left_hip,  PCK: 0.881206, avg 3D error: 0.051376
     joint: right_knee,  PCK: 0.829973, avg 3D error: 0.062295
     joint: left_knee,  PCK: 0.838236, avg 3D error: 0.063163
     joint: right_ankle,  PCK: 0.802274, avg 3D error: 0.071903
     joint: left_ankle,  PCK: 0.822767, avg 3D error: 0.067464

     Overall: PCK: 0.808184, avg 3D error: 0.068726 


evaluating in 3D read from Z map given perfect 2d
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.933893, avg 3D error: 0.039670
     joint: neck,  PCK: 0.938058, avg 3D error: 0.037940
     joint: right_shoulder,  PCK: 0.869307, avg 3D error: 0.056988
     joint: left_shoulder,  PCK: 0.902029, avg 3D error: 0.049813
     joint: right_elbow,  PCK: 0.771799, avg 3D error: 0.080466
     joint: left_elbow,  PCK: 0.796258, avg 3D error: 0.073115
     joint: right_wrist,  PCK: 0.666292, avg 3D error: 0.106657
     joint: left_wrist,  PCK: 0.667813, avg 3D error: 0.103227
     joint: torso,  PCK: 0.928604, avg 3D error: 0.043503
     joint: right_hip,  PCK: 0.885635, avg 3D error: 0.055608
     joint: left_hip,  PCK: 0.914854, avg 3D error: 0.046286
     joint: right_knee,  PCK: 0.860713, avg 3D error: 0.058338
     joint: left_knee,  PCK: 0.875917, avg 3D error: 0.057061
     joint: right_ankle,  PCK: 0.824552, avg 3D error: 0.072175
     joint: left_ankle,  PCK: 0.854829, avg 3D error: 0.064437

     Overall: PCK: 0.846037, avg 3D error: 0.063019 

2d poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 95.089020
    neck,  AP: 95.344138
    right_shoulder,  AP: 93.925297
    left_shoulder,  AP: 92.863941
    right_elbow,  AP: 86.202749
    left_elbow,  AP: 85.983767
    right_wrist,  AP: 74.450974
    left_wrist,  AP: 75.476867
    torso,  AP: 95.854682
    right_hip,  AP: 95.184145
    left_hip,  AP: 95.230139
    right_knee,  AP: 93.966720
    left_knee,  AP: 93.736985
    right_ankle,  AP: 72.116941
    left_ankle,  AP: 72.894315

     Overall: AP: 87.888045

2d aligned poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 90.469427
    neck,  AP: 90.778007
    right_shoulder,  AP: 86.545890
    left_shoulder,  AP: 88.440229
    right_elbow,  AP: 83.213993
    left_elbow,  AP: 84.851638
    right_wrist,  AP: 75.864727
    left_wrist,  AP: 78.475197
    torso,  AP: 90.828659
    right_hip,  AP: 88.729731
    left_hip,  AP: 89.885495
    right_knee,  AP: 88.266231
    left_knee,  AP: 89.682662
    right_ankle,  AP: 83.546543
    left_ankle,  AP: 85.391576

     Overall: AP: 86.331334  (WHY this drops)

3d aligned poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 85.198052
    neck,  AP: 85.813167
    right_shoulder,  AP: 73.770400
    left_shoulder,  AP: 78.917696
    right_elbow,  AP: 57.933982
    left_elbow,  AP: 61.229854
    right_wrist,  AP: 41.631914
    left_wrist,  AP: 42.333165
    torso,  AP: 84.482702
    right_hip,  AP: 77.158941
    left_hip,  AP: 81.131546
    right_knee,  AP: 73.483357
    left_knee,  AP: 74.464750
    right_ankle,  AP: 70.261343
    left_ankle,  AP: 73.713017

     Overall: AP: 70.768259

3d upper limit poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 87.308085
    neck,  AP: 88.131818
    right_shoulder,  AP: 75.909908
    left_shoulder,  AP: 81.737705
    right_elbow,  AP: 59.845827
    left_elbow,  AP: 63.748141
    right_wrist,  AP: 45.234231
    left_wrist,  AP: 45.750115
    torso,  AP: 86.667804
    right_hip,  AP: 78.869189
    left_hip,  AP: 84.162945
    right_knee,  AP: 74.340548
    left_knee,  AP: 77.144595
    right_ankle,  AP: 74.281362
    left_ankle,  AP: 79.440572

     Overall: AP: 73.504856


Process finished with exit code 0



-------------------------------------------------------------------------------------

A2J mpaug-train, mpaug-test, GT bbox
evaluating in 2D...
     2D threshold: 14.036296
     joint: head,  PCK: 0.989039, avg 2D error: 2.399416
     joint: neck,  PCK: 0.989501, avg 2D error: 2.244684
     joint: right_shoulder,  PCK: 0.982304, avg 2D error: 3.620587
     joint: left_shoulder,  PCK: 0.976824, avg 2D error: 4.006372
     joint: right_elbow,  PCK: 0.948432, avg 2D error: 5.278723
     joint: left_elbow,  PCK: 0.946847, avg 2D error: 5.371731
     joint: right_wrist,  PCK: 0.898911, avg 2D error: 7.363660
     joint: left_wrist,  PCK: 0.899505, avg 2D error: 7.390768
     joint: torso,  PCK: 0.989832, avg 2D error: 2.239781
     joint: right_hip,  PCK: 0.987323, avg 2D error: 2.617862
     joint: left_hip,  PCK: 0.985606, avg 2D error: 2.650756
     joint: right_knee,  PCK: 0.976560, avg 2D error: 3.308827
     joint: left_knee,  PCK: 0.976758, avg 2D error: 3.390977
     joint: right_ankle,  PCK: 0.968637, avg 2D error: 3.797141
     joint: left_ankle,  PCK: 0.966524, avg 2D error: 4.105580

     Overall: PCK: 0.965507, avg 2D error: 3.985791 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.963354, avg 3D error: 0.033174
     joint: neck,  PCK: 0.967976, avg 3D error: 0.030533
     joint: right_shoulder,  PCK: 0.954110, avg 3D error: 0.038904
     joint: left_shoulder,  PCK: 0.948366, avg 3D error: 0.041609
     joint: right_elbow,  PCK: 0.878640, avg 3D error: 0.057807
     joint: left_elbow,  PCK: 0.862661, avg 3D error: 0.059456
     joint: right_wrist,  PCK: 0.776890, avg 3D error: 0.082319
     joint: left_wrist,  PCK: 0.756025, avg 3D error: 0.083718
     joint: torso,  PCK: 0.970948, avg 3D error: 0.029610
     joint: right_hip,  PCK: 0.964345, avg 3D error: 0.030437
     joint: left_hip,  PCK: 0.964675, avg 3D error: 0.030721
     joint: right_knee,  PCK: 0.943150, avg 3D error: 0.039294
     joint: left_knee,  PCK: 0.943876, avg 3D error: 0.038378
     joint: right_ankle,  PCK: 0.927963, avg 3D error: 0.047208
     joint: left_ankle,  PCK: 0.930538, avg 3D error: 0.046485

     Overall: PCK: 0.916901, avg 3D error: 0.045977 

-------------------------------------------------------------------------------------
A2J mpaug-train, mpaug-test, pred bbox
evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.882602, avg 2D error: 6.595697
     joint: neck,  PCK: 0.885441, avg 2D error: 5.970840
     joint: right_shoulder,  PCK: 0.902278, avg 2D error: 5.785520
     joint: left_shoulder,  PCK: 0.891845, avg 2D error: 6.309533
     joint: right_elbow,  PCK: 0.896930, avg 2D error: 6.799394
     joint: left_elbow,  PCK: 0.887356, avg 2D error: 7.474877
     joint: right_wrist,  PCK: 0.835787, avg 2D error: 9.628251
     joint: left_wrist,  PCK: 0.832816, avg 2D error: 10.154928
     joint: torso,  PCK: 0.930274, avg 2D error: 3.972220
     joint: right_hip,  PCK: 0.928425, avg 2D error: 4.305945
     joint: left_hip,  PCK: 0.926708, avg 2D error: 4.347561
     joint: right_knee,  PCK: 0.887488, avg 2D error: 6.237698
     joint: left_knee,  PCK: 0.886299, avg 2D error: 6.364098
     joint: right_ankle,  PCK: 0.786464, avg 2D error: 10.053076
     joint: left_ankle,  PCK: 0.784946, avg 2D error: 10.487962

     Overall: PCK: 0.876377, avg 2D error: 6.965840 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.869132, avg 3D error: 0.051339
     joint: neck,  PCK: 0.876593, avg 3D error: 0.046117
     joint: right_shoulder,  PCK: 0.871905, avg 3D error: 0.049850
     joint: left_shoulder,  PCK: 0.863387, avg 3D error: 0.053207
     joint: right_elbow,  PCK: 0.815451, avg 3D error: 0.066891
     joint: left_elbow,  PCK: 0.794718, avg 3D error: 0.071692
     joint: right_wrist,  PCK: 0.697194, avg 3D error: 0.094922
     joint: left_wrist,  PCK: 0.684780, avg 3D error: 0.098681
     joint: torso,  PCK: 0.909739, avg 3D error: 0.039170
     joint: right_hip,  PCK: 0.893034, avg 3D error: 0.042738
     joint: left_hip,  PCK: 0.897194, avg 3D error: 0.042646
     joint: right_knee,  PCK: 0.822912, avg 3D error: 0.062923
     joint: left_knee,  PCK: 0.820601, avg 3D error: 0.061393
     joint: right_ankle,  PCK: 0.735292, avg 3D error: 0.086567
     joint: left_ankle,  PCK: 0.735226, avg 3D error: 0.087376

     Overall: PCK: 0.819144, avg 3D error: 0.063701 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 81.382201
    neck,  AP: 81.841772
    right_shoulder,  AP: 84.537833
    left_shoulder,  AP: 83.009428
    right_elbow,  AP: 83.447900
    left_elbow,  AP: 81.800751
    right_wrist,  AP: 72.654020
    left_wrist,  AP: 72.060168
    torso,  AP: 90.417627
    right_hip,  AP: 90.459911
    left_hip,  AP: 90.425817
    right_knee,  AP: 82.133111
    left_knee,  AP: 81.959512
    right_ankle,  AP: 64.476071
    left_ankle,  AP: 64.511011

     Overall: AP: 80.341142

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 79.034066
    neck,  AP: 80.351629
    right_shoulder,  AP: 79.059574
    left_shoulder,  AP: 77.723400
    right_elbow,  AP: 68.726613
    left_elbow,  AP: 65.475387
    right_wrist,  AP: 50.411486
    left_wrist,  AP: 48.674728
    torso,  AP: 86.887985
    right_hip,  AP: 83.862203
    left_hip,  AP: 84.648423
    right_knee,  AP: 71.008137
    left_knee,  AP: 70.596049
    right_ankle,  AP: 56.695140
    left_ankle,  AP: 56.639327

     Overall: AP: 70.652943


-------------------------------------------------------------------------------------
A2J mpaug-train, mpreal-test, GT bbox

evaluating in 2D...
     2D threshold: 14.036296
     joint: head,  PCK: 0.978084, avg 2D error: 3.862187
     joint: neck,  PCK: 0.978084, avg 2D error: 3.583095
     joint: right_shoulder,  PCK: 0.939793, avg 2D error: 6.274906
     joint: left_shoulder,  PCK: 0.938685, avg 2D error: 6.055383
     joint: right_elbow,  PCK: 0.871337, avg 2D error: 8.536450
     joint: left_elbow,  PCK: 0.876631, avg 2D error: 8.138487
     joint: right_wrist,  PCK: 0.785644, avg 2D error: 11.616747
     joint: left_wrist,  PCK: 0.801527, avg 2D error: 10.643969
     joint: torso,  PCK: 0.984363, avg 2D error: 3.661318
     joint: right_hip,  PCK: 0.965526, avg 2D error: 4.678940
     joint: left_hip,  PCK: 0.957769, avg 2D error: 4.941750
     joint: right_knee,  PCK: 0.921202, avg 2D error: 6.466272
     joint: left_knee,  PCK: 0.927481, avg 2D error: 6.447427
     joint: right_ankle,  PCK: 0.864196, avg 2D error: 8.478397
     joint: left_ankle,  PCK: 0.884388, avg 2D error: 8.228730

     Overall: PCK: 0.911647, avg 2D error: 6.774271 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.920094, avg 3D error: 0.052911
     joint: neck,  PCK: 0.928097, avg 3D error: 0.050225
     joint: right_shoulder,  PCK: 0.859640, avg 3D error: 0.064873
     joint: left_shoulder,  PCK: 0.819133, avg 3D error: 0.066759
     joint: right_elbow,  PCK: 0.705368, avg 3D error: 0.096781
     joint: left_elbow,  PCK: 0.718665, avg 3D error: 0.094101
     joint: right_wrist,  PCK: 0.535459, avg 3D error: 0.140568
     joint: left_wrist,  PCK: 0.560453, avg 3D error: 0.131805
     joint: torso,  PCK: 0.923541, avg 3D error: 0.052410
     joint: right_hip,  PCK: 0.868875, avg 3D error: 0.059534
     joint: left_hip,  PCK: 0.870475, avg 3D error: 0.061544
     joint: right_knee,  PCK: 0.801773, avg 3D error: 0.077455
     joint: left_knee,  PCK: 0.805097, avg 3D error: 0.079056
     joint: right_ankle,  PCK: 0.658828, avg 3D error: 0.110494
     joint: left_ankle,  PCK: 0.675942, avg 3D error: 0.108053

     Overall: PCK: 0.776763, avg 3D error: 0.083105 


-------------------------------------------------------------------------------------
A2J mpaug-train, mpreal-test, pred bbox

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.897316, avg 2D error: 5.542427
     joint: neck,  PCK: 0.902118, avg 2D error: 4.930268
     joint: right_shoulder,  PCK: 0.885619, avg 2D error: 6.465061
     joint: left_shoulder,  PCK: 0.883403, avg 2D error: 6.326029
     joint: right_elbow,  PCK: 0.787737, avg 2D error: 9.747322
     joint: left_elbow,  PCK: 0.795863, avg 2D error: 9.572159
     joint: right_wrist,  PCK: 0.674341, avg 2D error: 14.159179
     joint: left_wrist,  PCK: 0.705984, avg 2D error: 13.812324
     joint: torso,  PCK: 0.924033, avg 2D error: 4.168642
     joint: right_hip,  PCK: 0.901010, avg 2D error: 5.283701
     joint: left_hip,  PCK: 0.892884, avg 2D error: 5.426928
     joint: right_knee,  PCK: 0.828121, avg 2D error: 8.082681
     joint: left_knee,  PCK: 0.836247, avg 2D error: 7.663958
     joint: right_ankle,  PCK: 0.699335, avg 2D error: 12.223744
     joint: left_ankle,  PCK: 0.718173, avg 2D error: 11.429743

     Overall: PCK: 0.822146, avg 2D error: 8.322278


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.856562, avg 3D error: 0.058111
     joint: neck,  PCK: 0.868013, avg 3D error: 0.053793
     joint: right_shoulder,  PCK: 0.822211, avg 3D error: 0.064070
     joint: left_shoulder,  PCK: 0.793401, avg 3D error: 0.064408
     joint: right_elbow,  PCK: 0.650825, avg 3D error: 0.101562
     joint: left_elbow,  PCK: 0.663383, avg 3D error: 0.099056
     joint: right_wrist,  PCK: 0.481039, avg 3D error: 0.149866
     joint: left_wrist,  PCK: 0.489411, avg 3D error: 0.146973
     joint: torso,  PCK: 0.877616, avg 3D error: 0.052399
     joint: right_hip,  PCK: 0.812361, avg 3D error: 0.061915
     joint: left_hip,  PCK: 0.821473, avg 3D error: 0.061891
     joint: right_knee,  PCK: 0.724329, avg 3D error: 0.082688
     joint: left_knee,  PCK: 0.733809, avg 3D error: 0.082545
     joint: right_ankle,  PCK: 0.522531, avg 3D error: 0.126603
     joint: left_ankle,  PCK: 0.554297, avg 3D error: 0.119157

     Overall: PCK: 0.711418, avg 3D error: 0.088336

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 81.905822
    neck,  AP: 82.746606
    right_shoulder,  AP: 79.834417
    left_shoulder,  AP: 79.601404
    right_elbow,  AP: 62.415475
    left_elbow,  AP: 65.232694
    right_wrist,  AP: 46.039661
    left_wrist,  AP: 51.692579
    torso,  AP: 87.119340
    right_hip,  AP: 83.178475
    left_hip,  AP: 81.833097
    right_knee,  AP: 69.888558
    left_knee,  AP: 71.823902
    right_ankle,  AP: 50.310826
    left_ankle,  AP: 53.306721

     Overall: AP: 69.795305

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 75.157360
    neck,  AP: 76.951752
    right_shoulder,  AP: 68.904072
    left_shoulder,  AP: 65.052023
    right_elbow,  AP: 42.358268
    left_elbow,  AP: 45.601327
    right_wrist,  AP: 23.375584
    left_wrist,  AP: 24.667990
    torso,  AP: 78.968636
    right_hip,  AP: 68.077831
    left_hip,  AP: 69.793878
    right_knee,  AP: 52.912371
    left_knee,  AP: 55.633523
    right_ankle,  AP: 27.810754
    left_ankle,  AP: 31.689933

     Overall: AP: 53.797020

-------------------------------------------------------------------------------------


############################################
Running time analysis:


Multiply Accumulate Operations (MACs), G: Gflops

PoP-Net
Params(M): 7.916, MACs(G): 6.181
running time: 11 ms/image, 91 FPS

Open-Pose+
Params(M): 5.526, MACs(G): 6.694
running time: 21 ms/image, 48 FPS


Yolo-Pose+
Params(M): 12.413, MACs(G): 4.356
running time: 4.5 ms/image, 223 FPS

A2J: 
Params(M): 44.884, MACs(G): 16.564
10 ms/bbox
4.5 + k*10 ms /img 
KDH testing: 31 ms/image, 32 FPS




########################  MP REAL Refine Set Experiments ##########################


Yolo-Pose+ mpaug-train, mpreal-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.866997, avg 2D error: 5.945262
     joint: neck,  PCK: 0.884643, avg 2D error: 5.147987
     joint: right_shoulder,  PCK: 0.808371, avg 2D error: 8.611058
     joint: left_shoulder,  PCK: 0.819017, avg 2D error: 8.149105
     joint: right_elbow,  PCK: 0.670847, avg 2D error: 12.709852
     joint: left_elbow,  PCK: 0.676535, avg 2D error: 12.852741
     joint: right_wrist,  PCK: 0.534782, avg 2D error: 17.317365
     joint: left_wrist,  PCK: 0.549366, avg 2D error: 17.170980
     joint: torso,  PCK: 0.895289, avg 2D error: 4.763214
     joint: right_hip,  PCK: 0.851976, avg 2D error: 6.432574
     joint: left_hip,  PCK: 0.854164, avg 2D error: 6.414941
     joint: right_knee,  PCK: 0.739828, avg 2D error: 9.800672
     joint: left_knee,  PCK: 0.751495, avg 2D error: 9.397629
     joint: right_ankle,  PCK: 0.552137, avg 2D error: 15.202454
     joint: left_ankle,  PCK: 0.549803, avg 2D error: 15.083125

     Overall: PCK: 0.733683, avg 2D error: 10.333264 


evaluating in 3D
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.794517, avg 3D error: 0.064556
     joint: neck,  PCK: 0.820913, avg 3D error: 0.058639
     joint: right_shoulder,  PCK: 0.731807, avg 3D error: 0.077124
     joint: left_shoulder,  PCK: 0.709494, avg 3D error: 0.079183
     joint: right_elbow,  PCK: 0.509115, avg 3D error: 0.118587
     joint: left_elbow,  PCK: 0.510719, avg 3D error: 0.119479
     joint: right_wrist,  PCK: 0.312673, avg 3D error: 0.166569
     joint: left_wrist,  PCK: 0.320840, avg 3D error: 0.170134
     joint: torso,  PCK: 0.826892, avg 3D error: 0.056192
     joint: right_hip,  PCK: 0.758203, avg 3D error: 0.068470
     joint: left_hip,  PCK: 0.749161, avg 3D error: 0.070542
     joint: right_knee,  PCK: 0.615721, avg 3D error: 0.097305
     joint: left_knee,  PCK: 0.620680, avg 3D error: 0.098199
     joint: right_ankle,  PCK: 0.416509, avg 3D error: 0.137524
     joint: left_ankle,  PCK: 0.407758, avg 3D error: 0.137605

     Overall: PCK: 0.607000, avg 3D error: 0.101341 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 85.014330
    neck,  AP: 88.206558
    right_shoulder,  AP: 70.785984
    left_shoulder,  AP: 73.116982
    right_elbow,  AP: 47.923967
    left_elbow,  AP: 49.100509
    right_wrist,  AP: 31.652413
    left_wrist,  AP: 32.855516
    torso,  AP: 89.661467
    right_hip,  AP: 79.796588
    left_hip,  AP: 80.511164
    right_knee,  AP: 60.724141
    left_knee,  AP: 64.185066
    right_ankle,  AP: 34.363786
    left_ankle,  AP: 35.687011

     Overall: AP: 61.572365

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 71.516354
    neck,  AP: 76.541127
    right_shoulder,  AP: 58.952504
    left_shoulder,  AP: 55.866678
    right_elbow,  AP: 27.673449
    left_elbow,  AP: 28.298521
    right_wrist,  AP: 10.500721
    left_wrist,  AP: 11.218064
    torso,  AP: 77.769843
    right_hip,  AP: 64.697227
    left_hip,  AP: 63.763759
    right_knee,  AP: 42.388276
    left_knee,  AP: 44.788521
    right_ankle,  AP: 19.692038
    left_ankle,  AP: 19.464764

     Overall: AP: 44.875456

-------------------------------------------------------------------------------------

Open-Pose+ mpaug-train, mpreal-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.895014, avg 2D error: 4.155634
     joint: neck,  PCK: 0.904226, avg 2D error: 3.667596
     joint: right_shoulder,  PCK: 0.839304, avg 2D error: 7.040099
     joint: left_shoulder,  PCK: 0.839450, avg 2D error: 7.053077
     joint: right_elbow,  PCK: 0.752595, avg 2D error: 9.110000
     joint: left_elbow,  PCK: 0.764585, avg 2D error: 8.781447
     joint: right_wrist,  PCK: 0.662816, avg 2D error: 11.886446
     joint: left_wrist,  PCK: 0.683287, avg 2D error: 10.621655
     joint: torso,  PCK: 0.909636, avg 2D error: 3.892403
     joint: right_hip,  PCK: 0.876883, avg 2D error: 5.409040
     joint: left_hip,  PCK: 0.876883, avg 2D error: 5.390424
     joint: right_knee,  PCK: 0.830531, avg 2D error: 6.935829
     joint: left_knee,  PCK: 0.843983, avg 2D error: 6.611393
     joint: right_ankle,  PCK: 0.680655, avg 2D error: 8.625135
     joint: left_ankle,  PCK: 0.697909, avg 2D error: 8.055764

     Overall: PCK: 0.803850, avg 2D error: 7.149063 


evaluating in 3D read from pose depth
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.789882, avg 3D error: 0.064507
     joint: neck,  PCK: 0.822196, avg 3D error: 0.057791
     joint: right_shoulder,  PCK: 0.720866, avg 3D error: 0.083343
     joint: left_shoulder,  PCK: 0.680509, avg 3D error: 0.085644
     joint: right_elbow,  PCK: 0.511186, avg 3D error: 0.130520
     joint: left_elbow,  PCK: 0.549496, avg 3D error: 0.117466
     joint: right_wrist,  PCK: 0.356631, avg 3D error: 0.174338
     joint: left_wrist,  PCK: 0.401959, avg 3D error: 0.157651
     joint: torso,  PCK: 0.858605, avg 3D error: 0.046909
     joint: right_hip,  PCK: 0.804942, avg 3D error: 0.061254
     joint: left_hip,  PCK: 0.805820, avg 3D error: 0.061813
     joint: right_knee,  PCK: 0.666179, avg 3D error: 0.095855
     joint: left_knee,  PCK: 0.641907, avg 3D error: 0.099214
     joint: right_ankle,  PCK: 0.505922, avg 3D error: 0.129840
     joint: left_ankle,  PCK: 0.494078, avg 3D error: 0.127436

     Overall: PCK: 0.640678, avg 3D error: 0.099572 


2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 93.193382
    neck,  AP: 94.385189
    right_shoulder,  AP: 84.370260
    left_shoulder,  AP: 84.949608
    right_elbow,  AP: 72.876377
    left_elbow,  AP: 74.769200
    right_wrist,  AP: 62.768938
    left_wrist,  AP: 64.296295
    torso,  AP: 94.791053
    right_hip,  AP: 89.817293
    left_hip,  AP: 89.261305
    right_knee,  AP: 82.068048
    left_knee,  AP: 84.512970
    right_ankle,  AP: 64.180474
    left_ankle,  AP: 66.436653

     Overall: AP: 80.178470

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 75.317950
    neck,  AP: 80.983204
    right_shoulder,  AP: 65.764548
    left_shoulder,  AP: 59.575588
    right_elbow,  AP: 36.927776
    left_elbow,  AP: 40.850767
    right_wrist,  AP: 20.385828
    left_wrist,  AP: 23.933581
    torso,  AP: 85.990888
    right_hip,  AP: 77.580753
    left_hip,  AP: 76.983881
    right_knee,  AP: 59.235376
    left_knee,  AP: 54.624607
    right_ankle,  AP: 39.941806
    left_ankle,  AP: 38.903717

     Overall: AP: 55.800018


-------------------------------------------------------------------------------------

A2J mpaug-train, mpreal-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.911040, avg 2D error: 5.502855
     joint: neck,  PCK: 0.915852, avg 2D error: 4.895520
     joint: right_shoulder,  PCK: 0.901415, avg 2D error: 6.396148
     joint: left_shoulder,  PCK: 0.897623, avg 2D error: 6.301914
     joint: right_elbow,  PCK: 0.801225, avg 2D error: 9.625328
     joint: left_elbow,  PCK: 0.810413, avg 2D error: 9.424786
     joint: right_wrist,  PCK: 0.689806, avg 2D error: 14.020044
     joint: left_wrist,  PCK: 0.723494, avg 2D error: 13.667042
     joint: torso,  PCK: 0.938749, avg 2D error: 4.123336
     joint: right_hip,  PCK: 0.917311, avg 2D error: 5.241573
     joint: left_hip,  PCK: 0.906665, avg 2D error: 5.396683
     joint: right_knee,  PCK: 0.843955, avg 2D error: 8.031789
     joint: left_knee,  PCK: 0.851976, avg 2D error: 7.563463
     joint: right_ankle,  PCK: 0.709056, avg 2D error: 12.306166
     joint: left_ankle,  PCK: 0.730640, avg 2D error: 11.399726

     Overall: PCK: 0.836615, avg 2D error: 8.259758 


evaluating in 3D...
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.870206, avg 3D error: 0.056911
     joint: neck,  PCK: 0.883331, avg 3D error: 0.052662
     joint: right_shoulder,  PCK: 0.838705, avg 3D error: 0.062903
     joint: left_shoulder,  PCK: 0.808663, avg 3D error: 0.063160
     joint: right_elbow,  PCK: 0.661368, avg 3D error: 0.100031
     joint: left_elbow,  PCK: 0.679597, avg 3D error: 0.096557
     joint: right_wrist,  PCK: 0.490739, avg 3D error: 0.148302
     joint: left_wrist,  PCK: 0.504302, avg 3D error: 0.144428
     joint: torso,  PCK: 0.889894, avg 3D error: 0.052098
     joint: right_hip,  PCK: 0.826163, avg 3D error: 0.061667
     joint: left_hip,  PCK: 0.835788, avg 3D error: 0.061580
     joint: right_knee,  PCK: 0.736036, avg 3D error: 0.082144
     joint: left_knee,  PCK: 0.748432, avg 3D error: 0.080567
     joint: right_ankle,  PCK: 0.526761, avg 3D error: 0.126613
     joint: left_ankle,  PCK: 0.566574, avg 3D error: 0.118250

     Overall: PCK: 0.724437, avg 3D error: 0.087192 

2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 86.924662
    neck,  AP: 87.852120
    right_shoulder,  AP: 85.007265
    left_shoulder,  AP: 84.484174
    right_elbow,  AP: 66.361654
    left_elbow,  AP: 69.485315
    right_wrist,  AP: 49.602017
    left_wrist,  AP: 55.781069
    torso,  AP: 92.414485
    right_hip,  AP: 88.745937
    left_hip,  AP: 86.952516
    right_knee,  AP: 74.732230
    left_knee,  AP: 77.061819
    right_ankle,  AP: 53.431401
    left_ankle,  AP: 57.266416

     Overall: AP: 74.406872

3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 79.798071
    neck,  AP: 82.022973
    right_shoulder,  AP: 73.439466
    left_shoulder,  AP: 69.648561
    right_elbow,  AP: 44.906384
    left_elbow,  AP: 49.322026
    right_wrist,  AP: 25.149767
    left_wrist,  AP: 26.954136
    torso,  AP: 83.550546
    right_hip,  AP: 72.246143
    left_hip,  AP: 74.766064
    right_knee,  AP: 55.953927
    left_knee,  AP: 60.230938
    right_ankle,  AP: 29.175328
    left_ankle,  AP: 34.285192

     Overall: AP: 57.429968


Process finished with exit code 0


-------------------------------------------------------------------------------------

PoP-Net mpaug-train, mpreal-test

evaluating in 2D PCKh-0.5...
     joint: head,  PCK: 0.902617, avg 2D error: 5.280782
     joint: neck,  PCK: 0.918117, avg 2D error: 4.572224
     joint: right_shoulder,  PCK: 0.855827, avg 2D error: 7.812477
     joint: left_shoulder,  PCK: 0.853195, avg 2D error: 7.676396
     joint: right_elbow,  PCK: 0.755081, avg 2D error: 10.846217
     joint: left_elbow,  PCK: 0.761515, avg 2D error: 10.794891
     joint: right_wrist,  PCK: 0.620851, avg 2D error: 15.030106
     joint: left_wrist,  PCK: 0.668957, avg 2D error: 13.762789
     joint: torso,  PCK: 0.925574, avg 2D error: 4.195892
     joint: right_hip,  PCK: 0.893844, avg 2D error: 5.515774
     joint: left_hip,  PCK: 0.892674, avg 2D error: 5.517505
     joint: right_knee,  PCK: 0.822489, avg 2D error: 8.229027
     joint: left_knee,  PCK: 0.821611, avg 2D error: 8.082368
     joint: right_ankle,  PCK: 0.641614, avg 2D error: 13.347774
     joint: left_ankle,  PCK: 0.642492, avg 2D error: 12.996236

     Overall: PCK: 0.798431, avg 2D error: 8.910697 


evaluating in 2D aligned PCKh-0.5...
     joint: head,  PCK: 0.922942, avg 2D error: 4.437717
     joint: neck,  PCK: 0.930253, avg 2D error: 3.859458
     joint: right_shoulder,  PCK: 0.877614, avg 2D error: 7.240130
     joint: left_shoulder,  PCK: 0.873373, avg 2D error: 7.392852
     joint: right_elbow,  PCK: 0.795292, avg 2D error: 9.742307
     joint: left_elbow,  PCK: 0.793537, avg 2D error: 9.756624
     joint: right_wrist,  PCK: 0.691329, avg 2D error: 13.371726
     joint: left_wrist,  PCK: 0.724667, avg 2D error: 12.438369
     joint: torso,  PCK: 0.933177, avg 2D error: 3.895577
     joint: right_hip,  PCK: 0.903495, avg 2D error: 5.250131
     joint: left_hip,  PCK: 0.897353, avg 2D error: 5.287783
     joint: right_knee,  PCK: 0.854657, avg 2D error: 7.450279
     joint: left_knee,  PCK: 0.853341, avg 2D error: 7.180869
     joint: right_ankle,  PCK: 0.766486, avg 2D error: 10.600719
     joint: left_ankle,  PCK: 0.766779, avg 2D error: 10.169489

     Overall: PCK: 0.838953, avg 2D error: 7.871602 


evaluating in 3D aligned result read from Z map
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.828922, avg 3D error: 0.067280
     joint: neck,  PCK: 0.844129, avg 3D error: 0.060974
     joint: right_shoulder,  PCK: 0.787103, avg 3D error: 0.079774
     joint: left_shoulder,  PCK: 0.754496, avg 3D error: 0.082380
     joint: right_elbow,  PCK: 0.634449, avg 3D error: 0.112850
     joint: left_elbow,  PCK: 0.613686, avg 3D error: 0.115705
     joint: right_wrist,  PCK: 0.449920, avg 3D error: 0.154327
     joint: left_wrist,  PCK: 0.470975, avg 3D error: 0.154418
     joint: torso,  PCK: 0.883024, avg 3D error: 0.050084
     joint: right_hip,  PCK: 0.842375, avg 3D error: 0.063815
     joint: left_hip,  PCK: 0.823805, avg 3D error: 0.062498
     joint: right_knee,  PCK: 0.698494, avg 3D error: 0.098494
     joint: left_knee,  PCK: 0.732563, avg 3D error: 0.086744
     joint: right_ankle,  PCK: 0.625530, avg 3D error: 0.127124
     joint: left_ankle,  PCK: 0.635181, avg 3D error: 0.116384

     Overall: PCK: 0.708310, avg 3D error: 0.095523 


evaluating in 3D read from Z map given perfect 2d
     3D threshold: 0.100000 meter
     joint: head,  PCK: 0.844714, avg 3D error: 0.104367
     joint: neck,  PCK: 0.856997, avg 3D error: 0.091550
     joint: right_shoulder,  PCK: 0.829507, avg 3D error: 0.094675
     joint: left_shoulder,  PCK: 0.799532, avg 3D error: 0.092956
     joint: right_elbow,  PCK: 0.707706, avg 3D error: 0.132589
     joint: left_elbow,  PCK: 0.687235, avg 3D error: 0.123317
     joint: right_wrist,  PCK: 0.555344, avg 3D error: 0.185849
     joint: left_wrist,  PCK: 0.555344, avg 3D error: 0.184069
     joint: torso,  PCK: 0.896769, avg 3D error: 0.063052
     joint: right_hip,  PCK: 0.880099, avg 3D error: 0.077626
     joint: left_hip,  PCK: 0.868109, avg 3D error: 0.075428
     joint: right_knee,  PCK: 0.758006, avg 3D error: 0.121403
     joint: left_knee,  PCK: 0.785934, avg 3D error: 0.113746
     joint: right_ankle,  PCK: 0.655359, avg 3D error: 0.209196
     joint: left_ankle,  PCK: 0.666764, avg 3D error: 0.222376

     Overall: PCK: 0.756495, avg 3D error: 0.126147 

2d poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 89.934623
    neck,  AP: 91.683267
    right_shoulder,  AP: 82.419095
    left_shoulder,  AP: 81.725565
    right_elbow,  AP: 68.723650
    left_elbow,  AP: 70.367025
    right_wrist,  AP: 53.415102
    left_wrist,  AP: 58.508091
    torso,  AP: 93.036088
    right_hip,  AP: 87.704662
    left_hip,  AP: 87.344432
    right_knee,  AP: 77.331590
    left_knee,  AP: 77.145112
    right_ankle,  AP: 57.148335
    left_ankle,  AP: 56.481309

     Overall: AP: 75.531196

2d aligned poses
2D evaluation in AP evaluation under PCKh-0.500000 rule ...
    head,  AP: 92.254609
    neck,  AP: 92.927016
    right_shoulder,  AP: 85.161561
    left_shoulder,  AP: 84.211168
    right_elbow,  AP: 73.829498
    left_elbow,  AP: 74.205186
    right_wrist,  AP: 61.220478
    left_wrist,  AP: 65.183675
    torso,  AP: 93.490610
    right_hip,  AP: 88.788684
    left_hip,  AP: 87.529241
    right_knee,  AP: 81.068473
    left_knee,  AP: 81.005809
    right_ankle,  AP: 69.159204
    left_ankle,  AP: 68.990763

     Overall: AP: 79.935065

3d aligned poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 77.589218
    neck,  AP: 79.374517
    right_shoulder,  AP: 71.167408
    left_shoulder,  AP: 65.803104
    right_elbow,  AP: 49.033236
    left_elbow,  AP: 45.982939
    right_wrist,  AP: 26.924003
    left_wrist,  AP: 29.327052
    torso,  AP: 85.809109
    right_hip,  AP: 79.554098
    left_hip,  AP: 76.050853
    right_knee,  AP: 59.089312
    left_knee,  AP: 63.733399
    right_ankle,  AP: 49.056538
    left_ankle,  AP: 50.820823

     Overall: AP: 60.621041

3d upper limit poses
3D evaluation in AP under 0.100000 meter rule ...
    head,  AP: 73.800130
    neck,  AP: 75.199440
    right_shoulder,  AP: 71.321565
    left_shoulder,  AP: 65.825106
    right_elbow,  AP: 53.747919
    left_elbow,  AP: 49.839099
    right_wrist,  AP: 33.131261
    left_wrist,  AP: 34.267048
    torso,  AP: 81.631214
    right_hip,  AP: 78.879817
    left_hip,  AP: 76.740200
    right_knee,  AP: 59.957119
    left_knee,  AP: 64.821360
    right_ankle,  AP: 55.347809
    left_ankle,  AP: 58.189672

     Overall: AP: 62.179917


Process finished with exit code 0
